A Probabilistic Programming Idiom for Active Knowledge Search

In this paper, we derive and implement a probabilistic programming idiom for the problem of acquiring new knowledge about an environment. The idiom is implemented utilizing a modern probabilistic programming language. We demonstrate the utility of this idiom by implementing an algorithm for the specific problem of active mapping and robot exploration. Finally, we evaluate the functionality of the implementation through an extensive simulation study utilizing the HouseExpo dataset.

==> A Probabilistic Programming Idiom for Active Knowledge Search/tikz/dummy.txt <==
included due to:
https://da.overleaf.com/learn/latex/Questions/I_have_a_lot_of_tikz%2C_matlab2tikz_or_pgfplots_figures%2C_so_I%27m_getting_a_compilation_timeout._Can_I_externalise_my_figures%3F

==> A Probabilistic Programming Idiom for Active Knowledge Search/tikz/source_files/graphs/bad_map_example/bad_map_example.tikz <==
% This file was created with tikzplotlib v0.9.16.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.917647058823529,0.262745098039216,0.207843137254902}
\definecolor{color1}{rgb}{0.203921568627451,0.658823529411765,0.325490196078431}
\definecolor{color2}{rgb}{0.258823529411765,0.52156862745098,0.956862745098039}

\begin{axis}[
scale only axis,
axis equal,
width=0.9\linewidth,
height=0.5175\linewidth,
legend to name=CommonLegend,
legend cell align={left},
legend columns=2,
legend style={
  /tikz/every even column/.append style={column sep=0.5cm},
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.97,0.03)},
  anchor=south east,
  draw=white!80!black
},
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xmin=6, xmax=16,
xtick style={color=black},
xtick={6,8,10,12,14,16},
xticklabels={
  \(\displaystyle {6}\),
  \(\displaystyle {8}\),
  \(\displaystyle {10}\),
  \(\displaystyle {12}\),
  \(\displaystyle {14}\),
  \(\displaystyle {16}\)
},
y grid style={white!69.0196078431373!black},
ymin=3, ymax=8.75,
ytick style={color=black},
ytick={3,4,5,6,7,8,9},
yticklabels={
  \(\displaystyle {3}\),
  \(\displaystyle {4}\),
  \(\displaystyle {5}\),
  \(\displaystyle {6}\),
  \(\displaystyle {7}\),
  \(\displaystyle {8}\),
  \(\displaystyle {9}\)
}
]
\addplot [forget plot] graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=16.04, ymin=0, ymax=8.96] {tikz/source_files/graphs/bad_map_example/bad_map_example-000.png};
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\addlegendimage{area legend, draw=color0, fill=color0}
\addlegendentry{Collision}

\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=none,fill=color2,fill opacity=0.2] (axis cs:11.2147579193115,4.31997060775757) circle (2);
\addlegendimage{area legend, draw=none, fill=color2, fill opacity=0.2}
\addlegendentry{Lidar Range at $Z_{\textrm{s}}^{\{t \}^{+},*}$}

\draw[draw=none,fill=color2,fill opacity=0.2] (axis cs:11.1060981750488,4.12295579910278) circle (2);
\draw[draw=none,fill=color2,fill opacity=0.2] (axis cs:11.0080556869507,3.92931318283081) circle (2);
\addplot [semithick, color1, dashed]
table {%
8.53043853521347 6.51679302096367
8.26405858278275 6.81595248818398
8.48747300386429 7.22189471960068
8.91482331633568 7.46257760465145
9.26529689908028 7.60989216804504
9.53225149989128 7.76815003991127
9.7651324647665 7.84446910113096
9.88642375200987 7.90876697093248
9.99203702837229 7.65927660554647
9.92315393716097 7.12130683749914
9.593060285151 6.66585621327162
9.72780543595552 6.24338317006826
9.79853991448879 5.7589766690135
9.64840319037437 5.26946649044752
9.75527377456427 4.80224031299353
9.61127734214067 4.53362202733755
9.82955101162195 4.39936028510332
9.98027855187654 4.22245885521173
10.1513519439101 4.10224865466356
10.2203150394559 4.00673360466957
10.6018315854669 3.92116849958897
11.094846368134 4.10550392508507
11.5246784093976 4.34606341362
11.8452942672372 4.62960765600204
11.947962500453 4.90827301979065
12.3942719179392 4.73652633368969
12.7924020367861 5.05646043360233
13.2780018228292 5.28015717208385
13.7033376473188 5.64912711918354
14.0156650322676 6.02502014577389
14.3342765945196 6.39128603875637
14.2817989180982 6.90941806972027
14.5082124660909 7.26457952797413
14.7544537971914 7.53987782537937
14.852380682081 7.71375694215298
14.9283753301203 7.85458958983421
14.6113488341868 7.94820472687483
14.1003886128962 7.97896578624845
13.6757010187209 7.93600399136543
13.2638515497744 7.9461356941238
12.7548169161379 7.82816583845764
12.3207853998244 7.70871574614197
11.9185779954493 7.42518217299134
11.6799868310988 7.62002819214016
11.4653426225483 7.75703788731247
11.3553785200417 7.85039391551167
11.2643587331474 7.70247932706028
11.2192116904259 7.26839124593884
11.52515401721 6.73995232019573
11.4430417495966 6.24636786613613
11.444743392705 5.7194694820419
11.6524941005697 5.26196848783642
11.9309486129275 4.82023932967335
12.3275393822184 4.5639030579105
12.6772121765604 4.41962074670941
13.1635309734335 4.31529712114483
13.659706858634 4.31494272781769
14.1677847781172 4.31279367443407
14.4958940126887 4.29254129391396
14.6763035335531 4.45835782449925
14.8415093400469 4.41608078267658
14.9426878296724 4.78614268686855
14.9798277744045 5.1838700571307
14.9261069350829 5.58895356443012
14.9519544818392 6.08807442572201
14.8512613081327 6.57014788177097
14.8383130810177 7.06454584982479
14.5928678146517 7.3787492611655
14.1678640774405 7.55265251782024
13.8047551742708 7.6916943439492
13.4160229197657 7.79896173116053
12.981574111334 7.74151173096383
12.4744359186804 7.6948976651975
12.0327310494101 7.7641637162515
11.6724831691897 7.50755555790151
11.5445536605036 7.03808902066434
11.4408757171547 6.62370385091985
11.3653118989384 6.12469248336041
11.3278891636943 5.61569391053403
11.5115340395784 5.10833911460126
11.4734469882166 4.7423946098634
11.6614010414993 4.49726928632939
11.3807391009247 4.27360418301309
11.2335720292246 4.129530145342
11.1460673368489 4.02141103755916
11.0171886987006 3.97394839164102
10.7834428108251 3.9434060757258
10.9730315214908 3.96524438310647
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
11.2917351657664 4.080768294523
11.7607358331 4.42391521472717
12.2481725150859 4.56283656496787
12.743881993941 4.62514924247051
13.1933877403056 4.96317862708354
13.6009934777534 5.31177806098247
14.1210440630233 5.45577304799342
14.3858895236766 5.95181670028949
14.3202374586975 6.47475131590152
14.627045721761 6.90109195549274
14.3410853454983 7.30267550785327
13.9951082179463 7.50677033502841
13.5536850998318 7.6766304298141
13.0393231222546 7.71297679830575
12.5427159676468 7.73462750565493
12.152321727029 7.82995073300088
11.7998670945084 7.80328818213427
11.5766771743214 7.62539986323798
11.42060463225 7.6311483614915
11.2605353603279 7.78115079634124
11.1882083946979 7.9295101695531
11.1293810019409 7.99741111032898
11.5185576686775 8.07703217201168
11.9187467703735 7.98239603720838
12.3822195241367 7.93663584895665
12.8493889579689 7.62093850679928
13.3318597981846 7.40059581108624
13.7240192601597 7.18905582733685
14.1883831033623 7.44582050748402
14.4537638137257 7.62826804526383
14.6828895965731 7.71182778187329
14.8247089842474 7.81853162952
14.9555464545405 7.63427219994599
14.9815202625608 7.16427553899819
14.9138329448318 6.66316742904717
14.8420940162754 6.16537181742722
14.8742024051165 5.66936380870873
14.8513875464117 5.13971723325783
14.6498889783537 4.76579521306092
14.6788898008084 4.46998472221429
14.7930900575733 4.31015087373788
14.510436666212 4.21459621645743
13.9575989963626 4.15730292804772
13.4514891030407 4.17531271733576
12.9908848824119 4.3589682773524
12.4674463095283 4.39491989918286
12.0230471315002 4.36139788933331
11.7434101225948 4.36872088432545
11.5533823641157 4.69665371895069
11.4394494043803 5.08070826053852
11.3694052146887 5.36692681432003
11.3622930832347 5.87813511014217
11.4925778545579 6.3866289508366
11.4235145561537 6.82387384295696
11.6546910666069 7.1880973529839
11.8425332717737 7.51604210853809
11.9310089387139 7.71723362326855
12.2119316496095 7.83432732790941
12.6614595390996 7.88835824176902
13.1732954122266 7.85394019901985
13.6754995323857 7.75281717151636
14.0325670875749 7.72036368668312
14.395722631379 7.38176200807327
14.6304343231162 6.97102008283371
14.7096095569571 6.48304716766113
14.8202912323317 5.97724703967804
14.9018340446195 5.47191456973786
14.8905877685314 5.05892617523903
14.8916038607853 4.69124830782646
14.5105208491581 4.52147314965958
14.0291495060222 4.41267583787674
13.5914703940647 4.35319568857783
13.0655388569133 4.44397333905334
12.5500803326862 4.38046212390298
12.1160102521675 4.6486934860074
11.7612219785945 4.71537507966394
11.5387028043764 5.15661395982141
11.5042278838949 5.55982358649606
11.4583951344388 6.00705920055741
11.536557826926 6.50331191614503
11.73038551562 6.97987662151689
11.8652433341043 7.33179171279306
12.2273313885229 7.53457364335889
12.7103409951227 7.72211751237744
13.1889920716779 7.80358580395812
13.6891412621038 7.75231266290182
14.1568244581716 7.69333310693735
14.4807118659513 7.7695330706262
14.7220038806694 7.71061143175
14.8767585640447 7.85225702718133
14.9861221199529 7.89828991413349
15.0933400502102 7.95109207451576
15.1687133645313 8.04151468247408
15.1823885373445 8.04381342500681
14.8712527088495 8.00194833323592
14.7297560803266 8.05601468578214
14.279300295529 7.66428482428426
13.8692476682039 7.26528563991422
13.5075339607568 7.33735059097642
13.0160741440626 7.04670698836679
12.5801858834596 6.6587913770997
12.1460490755411 6.42210496857995
11.8007241122099 6.00568948582048
11.6035626612278 5.58404035762185
11.4933434731932 5.15931750729913
11.3942072920175 4.77057857707376
11.3107863969775 4.47446112230653
11.3107863969775 4.47446112230653
};
\addlegendentry{$Z_{\textrm{s}}^{\{0:t\}}$}
\addplot [semithick, color1, forget plot]
table {%
11.4513378143311 4.51180982589722
11.4964179992676 4.42374801635742
11.3865633010864 4.32891893386841
11.315845489502 4.15772533416748
};
\addplot [semithick, color1, forget plot]
table {%
11.1613636016846 4.42112684249878
11.039083480835 4.2721381187439
10.8640203475952 4.12012815475464
10.8258256912231 3.87009263038635
};
\addplot [semithick, color1, forget plot]
table {%
11.2660684585571 4.45893239974976
11.181921005249 4.1574764251709
11.0925016403198 3.95904541015625
11.0375852584839 3.75279426574707
};
\addplot [semithick, color1, forget plot]
table {%
11.291615486145 4.41227388381958
11.1997184753418 4.25886058807373
11.2082567214966 4.09648561477661
11.1048536300659 3.93542790412903
};
\addplot [semithick, color1, forget plot]
table {%
11.293794631958 4.55392265319824
10.9972372055054 4.29763555526733
10.9494247436523 4.07292652130127
10.896164894104 3.92721962928772
};
\addplot [semithick, color1, forget plot]
table {%
11.2657318115234 4.46216344833374
11.1734676361084 4.16681480407715
11.0478286743164 3.95287728309631
10.9429922103882 3.7053530216217
};
\addplot [semithick, color1, forget plot]
table {%
11.2343835830688 4.54169750213623
11.161602973938 4.40320682525635
11.0627927780151 4.25357866287231
11.1012601852417 4.02185964584351
};
\addplot [semithick, color1, forget plot]
table {%
11.3138647079468 4.44904708862305
11.2143678665161 4.19432497024536
11.1276359558105 3.87460708618164
11.1096115112305 3.62321186065674
};
\addplot [semithick, color1, forget plot]
table {%
11.3378429412842 4.49315595626831
11.1887769699097 4.50472116470337
11.1237545013428 4.19873523712158
11.0913915634155 3.95876502990723
};
\addplot [semithick, color1, forget plot]
table {%
11.265233039856 4.53989553451538
11.2229413986206 4.51568698883057
11.188648223877 4.22405385971069
10.9345874786377 4.09697246551514
};
\addplot [semithick, color1, forget plot]
table {%
11.2901172637939 4.44119310379028
11.2277603149414 4.13175630569458
10.9756450653076 3.99021816253662
10.8557548522949 3.7077202796936
};
\addplot [semithick, color1, forget plot]
table {%
11.3830280303955 4.57105445861816
11.2522420883179 4.3938570022583
11.029932975769 4.18628168106079
10.9591035842896 3.96053862571716
};
\addplot [semithick, color1, forget plot]
table {%
11.3066062927246 4.54955148696899
11.2761917114258 4.41095304489136
11.2299146652222 4.20688533782959
11.025860786438 4.02276277542114
};
\addplot [semithick, color1, forget plot]
table {%
11.2108535766602 4.46040534973145
10.965292930603 4.32848215103149
11.0038347244263 4.15462923049927
10.9393577575684 3.93953037261963
};
\addplot [semithick, color1, forget plot]
table {%
11.315673828125 4.40206623077393
11.2568645477295 4.21218013763428
10.9812412261963 4.10667419433594
10.8908596038818 4.05238914489746
};
\addplot [semithick, color1, forget plot]
table {%
11.3783321380615 4.46433782577515
11.2081651687622 4.35037326812744
11.1200037002563 4.16978549957275
10.9659843444824 3.98677825927734
};
\addplot [semithick, color1, forget plot]
table {%
11.3067207336426 4.38055086135864
11.2115354537964 4.18869924545288
11.1113605499268 4.12870311737061
11.0244722366333 3.90558218955994
};
\addplot [semithick, color1, forget plot]
table {%
11.2497186660767 4.53433847427368
11.1846609115601 4.45934724807739
11.0295095443726 4.34103441238403
10.9242486953735 4.19413375854492
};
\addplot [semithick, color1, forget plot]
table {%
11.2058773040771 4.48517751693726
11.1125469207764 4.24216461181641
11.0107536315918 3.94961333274841
11.0144033432007 3.773850440979
};
\addplot [semithick, color1, forget plot]
table {%
11.383282661438 4.53931570053101
11.4835548400879 4.36926317214966
11.3919248580933 4.1179838180542
11.112099647522 3.8672502040863
};
\addplot [semithick, color1, forget plot]
table {%
11.4069004058838 4.49055910110474
11.2873916625977 4.41958379745483
11.3138675689697 4.21202802658081
11.3627758026123 4.01879644393921
};
\addplot [semithick, color1, forget plot]
table {%
11.1991577148438 4.43142032623291
11.0388889312744 4.34977149963379
10.8839464187622 4.2288031578064
10.7238454818726 3.94478845596313
};
\addplot [semithick, color1, forget plot]
table {%
11.3356437683105 4.43648052215576
11.2206811904907 4.25135326385498
11.0292663574219 4.04643058776855
10.9185485839844 3.90680050849915
};
\addplot [semithick, color1, forget plot]
table {%
11.3770055770874 4.62451219558716
11.2964916229248 4.3526291847229
11.2063808441162 4.15016031265259
11.0280809402466 3.96335196495056
};
\addplot [semithick, color1, forget plot]
table {%
11.2014722824097 4.39646768569946
11.1332235336304 4.27366018295288
11.0767698287964 4.06520128250122
10.950966835022 3.82624292373657
};
\addplot [semithick, color1, forget plot]
table {%
11.3736772537231 4.44425916671753
11.301007270813 4.36303567886353
11.1179857254028 4.13522863388062
10.9640455245972 3.96591424942017
};
\addplot [semithick, color1, forget plot]
table {%
11.3848476409912 4.56509208679199
11.2348155975342 4.42608118057251
11.0980081558228 4.13553285598755
11.0223693847656 3.91457891464233
};
\addplot [semithick, color1, forget plot]
table {%
11.2964849472046 4.43551874160767
11.1820507049561 4.21271276473999
11.0450410842896 3.93318319320679
10.9342651367188 3.82752847671509
};
\addplot [semithick, color1, forget plot]
table {%
11.3644590377808 4.46709871292114
11.384711265564 4.28882646560669
11.337272644043 4.07924461364746
11.2301368713379 3.868008852005
};
\addplot [semithick, color1]
table {%
11.2829694747925 4.54144716262817
11.3092212677002 4.37978076934814
11.1387929916382 4.26969289779663
11.0343713760376 4.18343782424927
};
\addlegendentry{$Z_{\textrm{s}}^{\{t \}^{+} ,\{i_{a}\}}$}
\draw[draw=black,fill=color1] (axis cs:11.3107863969775,4.47446112230653) circle (0.2);
\addplot [semithick, black, mark=*, mark size=1, mark options={solid}, only marks]
table {%
11.3107863969775 4.47446112230653
};
\addlegendentry{$E_{p\left(Z_{\textrm{s}}^{\{t\}}\right)}\left[Z_{\textrm{s}}^{\{t\}}\right]$}
\addplot [semithick, black, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
11.2147579193115 4.31997060775757
11.1060981750488 4.12295579910278
11.0080556869507 3.92931318283081
};
\addlegendentry{$Z_{\textrm{s}}^{\{t \}^{+},*}$}
\end{axis}

\coordinate (c3) at ($(current bounding box.south east)!.5!(current bounding box.south west)$);
\node[below] at (c3 |- current bounding box.south){\pgfplotslegendfromname{CommonLegend}};
\end{tikzpicture}


==> tikz/dummy.txt <==
included due to:
https://da.overleaf.com/learn/latex/Questions/I_have_a_lot_of_tikz%2C_matlab2tikz_or_pgfplots_figures%2C_so_I%27m_getting_a_compilation_timeout._Can_I_externalise_my_figures%3F

==> tikz/source_files/graphs/bad_map_example/bad_map_example.tikz <==
% This file was created with tikzplotlib v0.9.16.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.917647058823529,0.262745098039216,0.207843137254902}
\definecolor{color1}{rgb}{0.203921568627451,0.658823529411765,0.325490196078431}
\definecolor{color2}{rgb}{0.258823529411765,0.52156862745098,0.956862745098039}

\begin{axis}[
scale only axis,
axis equal,
width=0.9\linewidth,
height=0.5175\linewidth,
legend to name=CommonLegend,
legend cell align={left},
legend columns=2,
legend style={
  /tikz/every even column/.append style={column sep=0.5cm},
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.97,0.03)},
  anchor=south east,
  draw=white!80!black
},
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xmin=6, xmax=16,
xtick style={color=black},
xtick={6,8,10,12,14,16},
xticklabels={
  \(\displaystyle {6}\),
  \(\displaystyle {8}\),
  \(\displaystyle {10}\),
  \(\displaystyle {12}\),
  \(\displaystyle {14}\),
  \(\displaystyle {16}\)
},
y grid style={white!69.0196078431373!black},
ymin=3, ymax=8.75,
ytick style={color=black},
ytick={3,4,5,6,7,8,9},
yticklabels={
  \(\displaystyle {3}\),
  \(\displaystyle {4}\),
  \(\displaystyle {5}\),
  \(\displaystyle {6}\),
  \(\displaystyle {7}\),
  \(\displaystyle {8}\),
  \(\displaystyle {9}\)
}
]
\addplot [forget plot] graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=16.04, ymin=0, ymax=8.96] {tikz/source_files/graphs/bad_map_example/bad_map_example-000.png};
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\addlegendimage{area legend, draw=color0, fill=color0}
\addlegendentry{Collision}

\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=color0,fill=color0] (axis cs:10.7019309997559,4.00346565246582) circle (0.2);
\draw[draw=none,fill=color2,fill opacity=0.2] (axis cs:11.2147579193115,4.31997060775757) circle (2);
\addlegendimage{area legend, draw=none, fill=color2, fill opacity=0.2}
\addlegendentry{Lidar Range at $Z_{\textrm{s}}^{\{t \}^{+},*}$}

\draw[draw=none,fill=color2,fill opacity=0.2] (axis cs:11.1060981750488,4.12295579910278) circle (2);
\draw[draw=none,fill=color2,fill opacity=0.2] (axis cs:11.0080556869507,3.92931318283081) circle (2);
\addplot [semithick, color1, dashed]
table {%
8.53043853521347 6.51679302096367
8.26405858278275 6.81595248818398
8.48747300386429 7.22189471960068
8.91482331633568 7.46257760465145
9.26529689908028 7.60989216804504
9.53225149989128 7.76815003991127
9.7651324647665 7.84446910113096
9.88642375200987 7.90876697093248
9.99203702837229 7.65927660554647
9.92315393716097 7.12130683749914
9.593060285151 6.66585621327162
9.72780543595552 6.24338317006826
9.79853991448879 5.7589766690135
9.64840319037437 5.26946649044752
9.75527377456427 4.80224031299353
9.61127734214067 4.53362202733755
9.82955101162195 4.39936028510332
9.98027855187654 4.22245885521173
10.1513519439101 4.10224865466356
10.2203150394559 4.00673360466957
10.6018315854669 3.92116849958897
11.094846368134 4.10550392508507
11.5246784093976 4.34606341362
11.8452942672372 4.62960765600204
11.947962500453 4.90827301979065
12.3942719179392 4.73652633368969
12.7924020367861 5.05646043360233
13.2780018228292 5.28015717208385
13.7033376473188 5.64912711918354
14.0156650322676 6.02502014577389
14.3342765945196 6.39128603875637
14.2817989180982 6.90941806972027
14.5082124660909 7.26457952797413
14.7544537971914 7.53987782537937
14.852380682081 7.71375694215298
14.9283753301203 7.85458958983421
14.6113488341868 7.94820472687483
14.1003886128962 7.97896578624845
13.6757010187209 7.93600399136543
13.2638515497744 7.9461356941238
12.7548169161379 7.82816583845764
12.3207853998244 7.70871574614197
11.9185779954493 7.42518217299134
11.6799868310988 7.62002819214016
11.4653426225483 7.75703788731247
11.3553785200417 7.85039391551167
11.2643587331474 7.70247932706028
11.2192116904259 7.26839124593884
11.52515401721 6.73995232019573
11.4430417495966 6.24636786613613
11.444743392705 5.7194694820419
11.6524941005697 5.26196848783642
11.9309486129275 4.82023932967335
12.3275393822184 4.5639030579105
12.6772121765604 4.41962074670941
13.1635309734335 4.31529712114483
13.659706858634 4.31494272781769
14.1677847781172 4.31279367443407
14.4958940126887 4.29254129391396
14.6763035335531 4.45835782449925
14.8415093400469 4.41608078267658
14.9426878296724 4.78614268686855
14.9798277744045 5.1838700571307
14.9261069350829 5.58895356443012
14.9519544818392 6.08807442572201
14.8512613081327 6.57014788177097
14.8383130810177 7.06454584982479
14.5928678146517 7.3787492611655
14.1678640774405 7.55265251782024
13.8047551742708 7.6916943439492
13.4160229197657 7.79896173116053
12.981574111334 7.74151173096383
12.4744359186804 7.6948976651975
12.0327310494101 7.7641637162515
11.6724831691897 7.50755555790151
11.5445536605036 7.03808902066434
11.4408757171547 6.62370385091985
11.3653118989384 6.12469248336041
11.3278891636943 5.61569391053403
11.5115340395784 5.10833911460126
11.4734469882166 4.7423946098634
11.6614010414993 4.49726928632939
11.3807391009247 4.27360418301309
11.2335720292246 4.129530145342
11.1460673368489 4.02141103755916
11.0171886987006 3.97394839164102
10.7834428108251 3.9434060757258
10.9730315214908 3.96524438310647
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
10.7019313508784 4.00346561510349
11.2917351657664 4.080768294523
11.7607358331 4.42391521472717
12.2481725150859 4.56283656496787
12.743881993941 4.62514924247051
13.1933877403056 4.96317862708354
13.6009934777534 5.31177806098247
14.1210440630233 5.45577304799342
14.3858895236766 5.95181670028949
14.3202374586975 6.47475131590152
14.627045721761 6.90109195549274
14.3410853454983 7.30267550785327
13.9951082179463 7.50677033502841
13.5536850998318 7.6766304298141
13.0393231222546 7.71297679830575
12.5427159676468 7.73462750565493
12.152321727029 7.82995073300088
11.7998670945084 7.80328818213427
11.5766771743214 7.62539986323798
11.42060463225 7.6311483614915
11.2605353603279 7.78115079634124
11.1882083946979 7.9295101695531
11.1293810019409 7.99741111032898
11.5185576686775 8.07703217201168
11.9187467703735 7.98239603720838
12.3822195241367 7.93663584895665
12.8493889579689 7.62093850679928
13.3318597981846 7.40059581108624
13.7240192601597 7.18905582733685
14.1883831033623 7.44582050748402
14.4537638137257 7.62826804526383
14.6828895965731 7.71182778187329
14.8247089842474 7.81853162952
14.9555464545405 7.63427219994599
14.9815202625608 7.16427553899819
14.9138329448318 6.66316742904717
14.8420940162754 6.16537181742722
14.8742024051165 5.66936380870873
14.8513875464117 5.13971723325783
14.6498889783537 4.76579521306092
14.6788898008084 4.46998472221429
14.7930900575733 4.31015087373788
14.510436666212 4.21459621645743
13.9575989963626 4.15730292804772
13.4514891030407 4.17531271733576
12.9908848824119 4.3589682773524
12.4674463095283 4.39491989918286
12.0230471315002 4.36139788933331
11.7434101225948 4.36872088432545
11.5533823641157 4.69665371895069
11.4394494043803 5.08070826053852
11.3694052146887 5.36692681432003
11.3622930832347 5.87813511014217
11.4925778545579 6.3866289508366
11.4235145561537 6.82387384295696
11.6546910666069 7.1880973529839
11.8425332717737 7.51604210853809
11.9310089387139 7.71723362326855
12.2119316496095 7.83432732790941
12.6614595390996 7.88835824176902
13.1732954122266 7.85394019901985
13.6754995323857 7.75281717151636
14.0325670875749 7.72036368668312
14.395722631379 7.38176200807327
14.6304343231162 6.97102008283371
14.7096095569571 6.48304716766113
14.8202912323317 5.97724703967804
14.9018340446195 5.47191456973786
14.8905877685314 5.05892617523903
14.8916038607853 4.69124830782646
14.5105208491581 4.52147314965958
14.0291495060222 4.41267583787674
13.5914703940647 4.35319568857783
13.0655388569133 4.44397333905334
12.5500803326862 4.38046212390298
12.1160102521675 4.6486934860074
11.7612219785945 4.71537507966394
11.5387028043764 5.15661395982141
11.5042278838949 5.55982358649606
11.4583951344388 6.00705920055741
11.536557826926 6.50331191614503
11.73038551562 6.97987662151689
11.8652433341043 7.33179171279306
12.2273313885229 7.53457364335889
12.7103409951227 7.72211751237744
13.1889920716779 7.80358580395812
13.6891412621038 7.75231266290182
14.1568244581716 7.69333310693735
14.4807118659513 7.7695330706262
14.7220038806694 7.71061143175
14.8767585640447 7.85225702718133
14.9861221199529 7.89828991413349
15.0933400502102 7.95109207451576
15.1687133645313 8.04151468247408
15.1823885373445 8.04381342500681
14.8712527088495 8.00194833323592
14.7297560803266 8.05601468578214
14.279300295529 7.66428482428426
13.8692476682039 7.26528563991422
13.5075339607568 7.33735059097642
13.0160741440626 7.04670698836679
12.5801858834596 6.6587913770997
12.1460490755411 6.42210496857995
11.8007241122099 6.00568948582048
11.6035626612278 5.58404035762185
11.4933434731932 5.15931750729913
11.3942072920175 4.77057857707376
11.3107863969775 4.47446112230653
11.3107863969775 4.47446112230653
};
\addlegendentry{$Z_{\textrm{s}}^{\{0:t\}}$}
\addplot [semithick, color1, forget plot]
table {%
11.4513378143311 4.51180982589722
11.4964179992676 4.42374801635742
11.3865633010864 4.32891893386841
11.315845489502 4.15772533416748
};
\addplot [semithick, color1, forget plot]
table {%
11.1613636016846 4.42112684249878
11.039083480835 4.2721381187439
10.8640203475952 4.12012815475464
10.8258256912231 3.87009263038635
};
\addplot [semithick, color1, forget plot]
table {%
11.2660684585571 4.45893239974976
11.181921005249 4.1574764251709
11.0925016403198 3.95904541015625
11.0375852584839 3.75279426574707
};
\addplot [semithick, color1, forget plot]
table {%
11.291615486145 4.41227388381958
11.1997184753418 4.25886058807373
11.2082567214966 4.09648561477661
11.1048536300659 3.93542790412903
};
\addplot [semithick, color1, forget plot]
table {%
11.293794631958 4.55392265319824
10.9972372055054 4.29763555526733
10.9494247436523 4.07292652130127
10.896164894104 3.92721962928772
};
\addplot [semithick, color1, forget plot]
table {%
11.2657318115234 4.46216344833374
11.1734676361084 4.16681480407715
11.0478286743164 3.95287728309631
10.9429922103882 3.7053530216217
};
\addplot [semithick, color1, forget plot]
table {%
11.2343835830688 4.54169750213623
11.161602973938 4.40320682525635
11.0627927780151 4.25357866287231
11.1012601852417 4.02185964584351
};
\addplot [semithick, color1, forget plot]
table {%
11.3138647079468 4.44904708862305
11.2143678665161 4.19432497024536
11.1276359558105 3.87460708618164
11.1096115112305 3.62321186065674
};
\addplot [semithick, color1, forget plot]
table {%
11.3378429412842 4.49315595626831
11.1887769699097 4.50472116470337
11.1237545013428 4.19873523712158
11.0913915634155 3.95876502990723
};
\addplot [semithick, color1, forget plot]
table {%
11.265233039856 4.53989553451538
11.2229413986206 4.51568698883057
11.188648223877 4.22405385971069
10.9345874786377 4.09697246551514
};
\addplot [semithick, color1, forget plot]
table {%
11.2901172637939 4.44119310379028
11.2277603149414 4.13175630569458
10.9756450653076 3.99021816253662
10.8557548522949 3.7077202796936
};
\addplot [semithick, color1, forget plot]
table {%
11.3830280303955 4.57105445861816
11.2522420883179 4.3938570022583
11.029932975769 4.18628168106079
10.9591035842896 3.96053862571716
};
\addplot [semithick, color1, forget plot]
table {%
11.3066062927246 4.54955148696899
11.2761917114258 4.41095304489136
11.2299146652222 4.20688533782959
11.025860786438 4.02276277542114
};
\addplot [semithick, color1, forget plot]
table {%
11.2108535766602 4.46040534973145
10.965292930603 4.32848215103149
11.0038347244263 4.15462923049927
10.9393577575684 3.93953037261963
};
\addplot [semithick, color1, forget plot]
table {%
11.315673828125 4.40206623077393
11.2568645477295 4.21218013763428
10.9812412261963 4.10667419433594
10.8908596038818 4.05238914489746
};
\addplot [semithick, color1, forget plot]
table {%
11.3783321380615 4.46433782577515
11.2081651687622 4.35037326812744
11.1200037002563 4.16978549957275
10.9659843444824 3.98677825927734
};
\addplot [semithick, color1, forget plot]
table {%
11.3067207336426 4.38055086135864
11.2115354537964 4.18869924545288
11.1113605499268 4.12870311737061
11.0244722366333 3.90558218955994
};
\addplot [semithick, color1, forget plot]
table {%
11.2497186660767 4.53433847427368
11.1846609115601 4.45934724807739
11.0295095443726 4.34103441238403
10.9242486953735 4.19413375854492
};
\addplot [semithick, color1, forget plot]
table {%
11.2058773040771 4.48517751693726
11.1125469207764 4.24216461181641
11.0107536315918 3.94961333274841
11.0144033432007 3.773850440979
};
\addplot [semithick, color1, forget plot]
table {%
11.383282661438 4.53931570053101
11.4835548400879 4.36926317214966
11.3919248580933 4.1179838180542
11.112099647522 3.8672502040863
};
\addplot [semithick, color1, forget plot]
table {%
11.4069004058838 4.49055910110474
11.2873916625977 4.41958379745483
11.3138675689697 4.21202802658081
11.3627758026123 4.01879644393921
};
\addplot [semithick, color1, forget plot]
table {%
11.1991577148438 4.43142032623291
11.0388889312744 4.34977149963379
10.8839464187622 4.2288031578064
10.7238454818726 3.94478845596313
};
\addplot [semithick, color1, forget plot]
table {%
11.3356437683105 4.43648052215576
11.2206811904907 4.25135326385498
11.0292663574219 4.04643058776855
10.9185485839844 3.90680050849915
};
\addplot [semithick, color1, forget plot]
table {%
11.3770055770874 4.62451219558716
11.2964916229248 4.3526291847229
11.2063808441162 4.15016031265259
11.0280809402466 3.96335196495056
};
\addplot [semithick, color1, forget plot]
table {%
11.2014722824097 4.39646768569946
11.1332235336304 4.27366018295288
11.0767698287964 4.06520128250122
10.950966835022 3.82624292373657
};
\addplot [semithick, color1, forget plot]
table {%
11.3736772537231 4.44425916671753
11.301007270813 4.36303567886353
11.1179857254028 4.13522863388062
10.9640455245972 3.96591424942017
};
\addplot [semithick, color1, forget plot]
table {%
11.3848476409912 4.56509208679199
11.2348155975342 4.42608118057251
11.0980081558228 4.13553285598755
11.0223693847656 3.91457891464233
};
\addplot [semithick, color1, forget plot]
table {%
11.2964849472046 4.43551874160767
11.1820507049561 4.21271276473999
11.0450410842896 3.93318319320679
10.9342651367188 3.82752847671509
};
\addplot [semithick, color1, forget plot]
table {%
11.3644590377808 4.46709871292114
11.384711265564 4.28882646560669
11.337272644043 4.07924461364746
11.2301368713379 3.868008852005
};
\addplot [semithick, color1]
table {%
11.2829694747925 4.54144716262817
11.3092212677002 4.37978076934814
11.1387929916382 4.26969289779663
11.0343713760376 4.18343782424927
};
\addlegendentry{$Z_{\textrm{s}}^{\{t \}^{+} ,\{i_{a}\}}$}
\draw[draw=black,fill=color1] (axis cs:11.3107863969775,4.47446112230653) circle (0.2);
\addplot [semithick, black, mark=*, mark size=1, mark options={solid}, only marks]
table {%
11.3107863969775 4.47446112230653
};
\addlegendentry{$E_{p\left(Z_{\textrm{s}}^{\{t\}}\right)}\left[Z_{\textrm{s}}^{\{t\}}\right]$}
\addplot [semithick, black, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
11.2147579193115 4.31997060775757
11.1060981750488 4.12295579910278
11.0080556869507 3.92931318283081
};
\addlegendentry{$Z_{\textrm{s}}^{\{t \}^{+},*}$}
\end{axis}

\coordinate (c3) at ($(current bounding box.south east)!.5!(current bounding box.south west)$);
\node[below] at (c3 |- current bounding box.south){\pgfplotslegendfromname{CommonLegend}};
\end{tikzpicture}

